Accelerated Model Checking of Parametric Markov Chains

Parametric Markov chains occur quite naturally in various applications: they can be used for a conservative analysis of probabilistic systems (no matter how the parameter is chosen, the system works to specification); they can be used to find optimal settings for a parameter; they can be used to visualise the influence of system parameters; and they can be used to make it easy to adjust the analysis for the case that parameters change. Unfortunately, these advancements come at a cost: parametric model checking is---or rather was---often slow. To make the analysis of parametric Markov models scale, we need three ingredients: clever algorithms, the right data structure, and good engineering. Clever algorithms are often the main (or sole) selling point; and we face the trouble that this paper focuses on -- the latter ingredients to efficient model checking. Consequently, our easiest claim to fame is in the speed-up we have often realised when comparing to the state of the art.

==> experiments/prism-benchmarks/brp/surf-brp.dat <==
x y z
0.05 0.05 0.000000
0.05 0.10 0.000000
0.05 0.15 0.000000
0.05 0.20 0.000000
0.05 0.25 0.000000
0.05 0.30 0.000000
0.05 0.35 0.000000
0.05 0.40 0.000000
0.05 0.45 0.000000
0.05 0.50 0.000000
0.05 0.55 0.000000
0.05 0.60 0.000000
0.05 0.65 0.000000
0.05 0.70 0.000001
0.05 0.75 0.000001
0.05 0.80 0.000001
0.05 0.85 0.000002
0.05 0.90 0.000003
0.05 0.95 0.000005
0.10 0.05 0.000000
0.10 0.10 0.000000
0.10 0.15 0.000000
0.10 0.20 0.000000
0.10 0.25 0.000000
0.10 0.30 0.000000
0.10 0.35 0.000001
0.10 0.40 0.000001
0.10 0.45 0.000003
0.10 0.50 0.000007
0.10 0.55 0.000014
0.10 0.60 0.000025
0.10 0.65 0.000044
0.10 0.70 0.000074
0.10 0.75 0.000118
0.10 0.80 0.000182
0.10 0.85 0.000274
0.10 0.90 0.000399
0.10 0.95 0.000568
0.15 0.05 0.000000
0.15 0.10 0.000000
0.15 0.15 0.000000
0.15 0.20 0.000000
0.15 0.25 0.000001
0.15 0.30 0.000003
0.15 0.35 0.000010
0.15 0.40 0.000025
0.15 0.45 0.000057
0.15 0.50 0.000118
0.15 0.55 0.000224
0.15 0.60 0.000399
0.15 0.65 0.000672
0.15 0.70 0.001079
0.15 0.75 0.001663
0.15 0.80 0.002475
0.15 0.85 0.003568
0.15 0.90 0.005005
0.15 0.95 0.006850
0.20 0.05 0.000000
0.20 0.10 0.000000
0.20 0.15 0.000000
0.20 0.20 0.000001
0.20 0.25 0.000007
0.20 0.30 0.000025
0.20 0.35 0.000074
0.20 0.40 0.000182
0.20 0.45 0.000399
0.20 0.50 0.000791
0.20 0.55 0.001446
0.20 0.60 0.002475
0.20 0.65 0.004006
0.20 0.70 0.006186
0.20 0.75 0.009171
0.20 0.80 0.013126
0.20 0.85 0.018211
0.20 0.90 0.024583
0.20 0.95 0.032386
0.25 0.05 0.000000
0.25 0.10 0.000000
0.25 0.15 0.000001
0.25 0.20 0.000007
0.25 0.25 0.000033
0.25 0.30 0.000118
0.25 0.35 0.000332
0.25 0.40 0.000791
0.25 0.45 0.001663
0.25 0.50 0.003169
0.25 0.55 0.005572
0.25 0.60 0.009171
0.25 0.65 0.014285
0.25 0.70 0.021227
0.25 0.75 0.030294
0.25 0.80 0.041745
0.25 0.85 0.055786
0.25 0.90 0.072557
0.25 0.95 0.092130
0.30 0.05 0.000000
0.30 0.10 0.000000
0.30 0.15 0.000003
0.30 0.20 0.000025
0.30 0.25 0.000118
0.30 0.30 0.000399
0.30 0.35 0.001079
0.30 0.40 0.002475
0.30 0.45 0.005005
0.30 0.50 0.009171
0.30 0.55 0.015517
0.30 0.60 0.024583
0.30 0.65 0.036864
0.30 0.70 0.052763
0.30 0.75 0.072557
0.30 0.80 0.096382
0.30 0.85 0.124218
0.30 0.90 0.155898
0.30 0.95 0.191116
0.35 0.05 0.000000
0.35 0.10 0.000001
0.35 0.15 0.000010
0.35 0.20 0.000074
0.35 0.25 0.000332
0.35 0.30 0.001079
0.35 0.35 0.002805
0.35 0.40 0.006186
0.35 0.45 0.012037
0.35 0.50 0.021227
0.35 0.55 0.034576
0.35 0.60 0.052763
0.35 0.65 0.076246
0.35 0.70 0.105220
0.35 0.75 0.139593
0.35 0.80 0.179007
0.35 0.85 0.222868
0.35 0.90 0.270400
0.35 0.95 0.320706
0.40 0.05 0.000000
0.40 0.10 0.000001
0.40 0.15 0.000025
0.40 0.20 0.000182
0.40 0.25 0.000791
0.40 0.30 0.002475
0.40 0.35 0.006186
0.40 0.40 0.013126
0.40 0.45 0.024583
0.40 0.50 0.041745
0.40 0.55 0.065514
0.40 0.60 0.096382
0.40 0.65 0.134363
0.40 0.70 0.179007
0.40 0.75 0.229453
0.40 0.80 0.284531
0.40 0.85 0.342877
0.40 0.90 0.403047
0.40 0.95 0.463624
0.45 0.05 0.000000
0.45 0.10 0.000003
0.45 0.15 0.000057
0.45 0.20 0.000399
0.45 0.25 0.001663
0.45 0.30 0.005005
0.45 0.35 0.012037
0.45 0.40 0.024583
0.45 0.45 0.044341
0.45 0.50 0.072557
0.45 0.55 0.109805
0.45 0.60 0.155898
0.45 0.65 0.209925
0.45 0.70 0.270400
0.45 0.75 0.335454
0.45 0.80 0.403047
0.45 0.85 0.471158
0.45 0.90 0.537942
0.45 0.95 0.601829
0.50 0.05 0.000000
0.50 0.10 0.000007
0.50 0.15 0.000118
0.50 0.20 0.000791
0.50 0.25 0.003169
0.50 0.30 0.009171
0.50 0.35 0.021227
0.50 0.40 0.041745
0.50 0.45 0.072557
0.50 0.50 0.114501
0.50 0.55 0.167262
0.50 0.60 0.229453
0.50 0.65 0.298867
0.50 0.70 0.372824
0.50 0.75 0.448516
0.50 0.80 0.523301
0.50 0.85 0.594915
0.50 0.90 0.661588
0.50 0.95 0.722088
0.55 0.05 0.000000
0.55 0.10 0.000014
0.55 0.15 0.000224
0.55 0.20 0.001446
0.55 0.25 0.005572
0.55 0.30 0.015517
0.55 0.35 0.034576
0.55 0.40 0.065514
0.55 0.45 0.109805
0.55 0.50 0.167262
0.55 0.55 0.236111
0.55 0.60 0.313385
0.55 0.65 0.395475
0.55 0.70 0.478676
0.55 0.75 0.559627
0.55 0.80 0.635602
0.55 0.85 0.704638
0.55 0.90 0.765547
0.55 0.95 0.817834
0.60 0.05 0.000000
0.60 0.10 0.000025
0.60 0.15 0.000399
0.60 0.20 0.002475
0.60 0.25 0.009171
0.60 0.30 0.024583
0.60 0.35 0.052763
0.60 0.40 0.096382
0.60 0.45 0.155898
0.60 0.50 0.229453
0.60 0.55 0.313385
0.60 0.60 0.403047
0.60 0.65 0.493651
0.60 0.70 0.580938
0.60 0.75 0.661588
0.60 0.80 0.733376
0.60 0.85 0.795143
0.60 0.90 0.846631
0.60 0.95 0.888270
0.65 0.05 0.000000
0.65 0.10 0.000044
0.65 0.15 0.000672
0.65 0.20 0.004006
0.65 0.25 0.014285
0.65 0.30 0.036864
0.65 0.35 0.076246
0.65 0.40 0.134363
0.65 0.45 0.209925
0.65 0.50 0.298867
0.65 0.55 0.395475
0.65 0.60 0.493651
0.65 0.65 0.587951
0.65 0.70 0.674212
0.65 0.75 0.749781
0.65 0.80 0.813438
0.65 0.85 0.865134
0.65 0.90 0.905664
0.65 0.95 0.936346
0.70 0.05 0.000001
0.70 0.10 0.000074
0.70 0.15 0.001079
0.70 0.20 0.006186
0.70 0.25 0.021227
0.70 0.30 0.052763
0.70 0.35 0.105220
0.70 0.40 0.179007
0.70 0.45 0.270400
0.70 0.50 0.372824
0.70 0.55 0.478676
0.70 0.60 0.580938
0.70 0.65 0.674212
0.70 0.70 0.755108
0.70 0.75 0.822158
0.70 0.80 0.875436
0.70 0.85 0.916083
0.70 0.90 0.945853
0.70 0.95 0.966741
0.75 0.05 0.000001
0.75 0.10 0.000118
0.75 0.15 0.001663
0.75 0.20 0.009171
0.75 0.25 0.030294
0.75 0.30 0.072557
0.75 0.35 0.139593
0.75 0.40 0.229453
0.75 0.45 0.335454
0.75 0.50 0.448516
0.75 0.55 0.559627
0.75 0.60 0.661588
0.75 0.65 0.749781
0.75 0.70 0.822158
0.75 0.75 0.878740
0.75 0.80 0.920957
0.75 0.85 0.951007
0.75 0.90 0.971358
0.75 0.95 0.984394
0.80 0.05 0.000001
0.80 0.10 0.000182
0.80 0.15 0.002475
0.80 0.20 0.013126
0.80 0.25 0.041745
0.80 0.30 0.096382
0.80 0.35 0.179007
0.80 0.40 0.284531
0.80 0.45 0.403047
0.80 0.50 0.523301
0.80 0.55 0.635602
0.80 0.60 0.733376
0.80 0.65 0.813438
0.80 0.70 0.875436
0.80 0.75 0.920957
0.80 0.80 0.952638
0.80 0.85 0.973470
0.80 0.90 0.986314
0.80 0.95 0.993648
0.85 0.05 0.000002
0.85 0.10 0.000274
0.85 0.15 0.003568
0.85 0.20 0.018211
0.85 0.25 0.055786
0.85 0.30 0.124218
0.85 0.35 0.222868
0.85 0.40 0.342877
0.85 0.45 0.471158
0.85 0.50 0.594915
0.85 0.55 0.704638
0.85 0.60 0.795143
0.85 0.65 0.865134
0.85 0.70 0.916083
0.85 0.75 0.951007
0.85 0.80 0.973470
0.85 0.85 0.986911
0.85 0.90 0.994281
0.85 0.95 0.997887
0.90 0.05 0.000003
0.90 0.10 0.000399
0.90 0.15 0.005005
0.90 0.20 0.024583
0.90 0.25 0.072557
0.90 0.30 0.155898
0.90 0.35 0.270400
0.90 0.40 0.403047
0.90 0.45 0.537942
0.90 0.50 0.661588
0.90 0.55 0.765547
0.90 0.60 0.846631
0.90 0.65 0.905664
0.90 0.70 0.945853
0.90 0.75 0.971358
0.90 0.80 0.986314
0.90 0.85 0.994281
0.90 0.90 0.998021
0.90 0.95 0.999487
0.95 0.05 0.000005
0.95 0.10 0.000568
0.95 0.15 0.006850
0.95 0.20 0.032386
0.95 0.25 0.092130
0.95 0.30 0.191116
0.95 0.35 0.320706
0.95 0.40 0.463624
0.95 0.45 0.601829
0.95 0.50 0.722088
0.95 0.55 0.817834
0.95 0.60 0.888270
0.95 0.65 0.936346
0.95 0.70 0.966741
0.95 0.75 0.984394
0.95 0.80 0.993648
0.95 0.85 0.997887
0.95 0.90 0.999487
0.95 0.95 0.999930



==> experiments/prism-benchmarks/crowds/surf-crowds.dat <==
x y z
0.05 0.05 0.300976
0.05 0.10 0.515903
0.05 0.15 0.668229
0.05 0.20 0.775343
0.05 0.25 0.850022
0.05 0.30 0.901579
0.05 0.35 0.936754
0.05 0.40 0.960401
0.05 0.45 0.975997
0.05 0.50 0.986030
0.05 0.55 0.992277
0.05 0.60 0.996002
0.05 0.65 0.998099
0.05 0.70 0.999193
0.05 0.75 0.999707
0.05 0.80 0.999915
0.05 0.85 0.999983
0.05 0.90 0.999998
0.05 0.95 1.000000
0.10 0.05 0.300193
0.10 0.10 0.509628
0.10 0.15 0.656402
0.10 0.20 0.759878
0.10 0.25 0.833266
0.10 0.30 0.885529
0.10 0.35 0.922754
0.10 0.40 0.949116
0.10 0.45 0.967537
0.10 0.50 0.980126
0.10 0.55 0.988454
0.10 0.60 0.993724
0.10 0.65 0.996867
0.10 0.70 0.998601
0.10 0.75 0.999463
0.10 0.80 0.999834
0.10 0.85 0.999963
0.10 0.90 0.999996
0.10 0.95 1.000000
0.15 0.05 0.299293
0.15 0.10 0.502823
0.15 0.15 0.643905
0.15 0.20 0.743897
0.15 0.25 0.816293
0.15 0.30 0.869554
0.15 0.35 0.909021
0.15 0.40 0.938169
0.15 0.45 0.959390
0.15 0.50 0.974453
0.15 0.55 0.984768
0.15 0.60 0.991503
0.15 0.65 0.995641
0.15 0.70 0.997994
0.15 0.75 0.999202
0.15 0.80 0.999742
0.15 0.85 0.999939
0.15 0.90 0.999992
0.15 0.95 1.000000
0.20 0.05 0.298253
0.20 0.10 0.495425
0.20 0.15 0.630699
0.20 0.20 0.727417
0.20 0.25 0.799158
0.20 0.30 0.853713
0.20 0.35 0.895597
0.20 0.40 0.927575
0.20 0.45 0.951542
0.20 0.50 0.968982
0.20 0.55 0.981185
0.20 0.60 0.989312
0.20 0.65 0.994404
0.20 0.70 0.997362
0.20 0.75 0.998919
0.20 0.80 0.999637
0.20 0.85 0.999910
0.20 0.90 0.999987
0.20 0.95 1.000000
0.25 0.05 0.297042
0.25 0.10 0.487362
0.25 0.15 0.616753
0.25 0.20 0.710467
0.25 0.25 0.781929
0.25 0.30 0.838075
0.25 0.35 0.882520
0.25 0.40 0.917335
0.25 0.45 0.943969
0.25 0.50 0.963676
0.25 0.55 0.977668
0.25 0.60 0.987120
0.25 0.65 0.993136
0.25 0.70 0.996694
0.25 0.75 0.998609
0.25 0.80 0.999517
0.25 0.85 0.999876
0.25 0.90 0.999981
0.25 0.95 0.999999
0.30 0.05 0.295621
0.30 0.10 0.478553
0.30 0.15 0.602040
0.30 0.20 0.693097
0.30 0.25 0.764687
0.30 0.30 0.822707
0.30 0.35 0.869822
0.30 0.40 0.907439
0.30 0.45 0.936632
0.30 0.50 0.958487
0.30 0.55 0.974174
0.30 0.60 0.984897
0.30 0.65 0.991817
0.30 0.70 0.995981
0.30 0.75 0.998269
0.30 0.80 0.999382
0.30 0.85 0.999836
0.30 0.90 0.999974
0.30 0.95 0.999999
0.35 0.05 0.293941
0.35 0.10 0.468908
0.35 0.15 0.586548
0.35 0.20 0.675375
0.35 0.25 0.747529
0.35 0.30 0.807679
0.35 0.35 0.857518
0.35 0.40 0.897859
0.35 0.45 0.929479
0.35 0.50 0.953357
0.35 0.55 0.970654
0.35 0.60 0.982609
0.35 0.65 0.990429
0.35 0.70 0.995212
0.35 0.75 0.997895
0.35 0.80 0.999230
0.35 0.85 0.999789
0.35 0.90 0.999966
0.35 0.95 0.999998
0.40 0.05 0.291934
0.40 0.10 0.458325
0.40 0.15 0.570282
0.40 0.20 0.657400
0.40 0.25 0.730564
0.40 0.30 0.793050
0.40 0.35 0.845605
0.40 0.40 0.888543
0.40 0.45 0.922437
0.40 0.50 0.948217
0.40 0.55 0.967056
0.40 0.60 0.980222
0.40 0.65 0.988953
0.40 0.70 0.994381
0.40 0.75 0.997483
0.40 0.80 0.999061
0.40 0.85 0.999736
0.40 0.90 0.999956
0.40 0.95 0.999998
0.45 0.05 0.289512
0.45 0.10 0.446701
0.45 0.15 0.553280
0.45 0.20 0.639300
0.45 0.25 0.713908
0.45 0.30 0.778865
0.45 0.35 0.834051
0.45 0.40 0.879411
0.45 0.45 0.915415
0.45 0.50 0.942988
0.45 0.55 0.963324
0.45 0.60 0.977702
0.45 0.65 0.987372
0.45 0.70 0.993480
0.45 0.75 0.997031
0.45 0.80 0.998872
0.45 0.85 0.999677
0.45 0.90 0.999944
0.45 0.95 0.999997
0.50 0.05 0.286558
0.50 0.10 0.433927
0.50 0.15 0.535622
0.50 0.20 0.621243
0.50 0.25 0.697680
0.50 0.30 0.765135
0.50 0.35 0.822781
0.50 0.40 0.870350
0.50 0.45 0.908299
0.50 0.50 0.937583
0.50 0.55 0.959400
0.50 0.60 0.975019
0.50 0.65 0.985672
0.50 0.70 0.992503
0.50 0.75 0.996538
0.50 0.80 0.998664
0.50 0.85 0.999611
0.50 0.90 0.999931
0.50 0.95 0.999996
0.55 0.05 0.282909
0.55 0.10 0.419913
0.55 0.15 0.517457
0.55 0.20 0.603433
0.55 0.25 0.681976
0.55 0.30 0.751821
0.55 0.35 0.811665
0.55 0.40 0.861205
0.55 0.45 0.900959
0.55 0.50 0.931908
0.55 0.55 0.955230
0.55 0.60 0.972144
0.55 0.65 0.983841
0.55 0.70 0.991446
0.55 0.75 0.996002
0.55 0.80 0.998437
0.55 0.85 0.999537
0.55 0.90 0.999917
0.55 0.95 0.999995
0.60 0.05 0.278343
0.60 0.10 0.404606
0.60 0.15 0.499022
0.60 0.20 0.586099
0.60 0.25 0.666845
0.60 0.30 0.738800
0.60 0.35 0.800504
0.60 0.40 0.851780
0.60 0.45 0.893243
0.60 0.50 0.925869
0.60 0.55 0.950764
0.60 0.60 0.969056
0.60 0.65 0.981871
0.60 0.70 0.990308
0.60 0.75 0.995423
0.60 0.80 0.998190
0.60 0.85 0.999457
0.60 0.90 0.999901
0.60 0.95 0.999994
0.65 0.05 0.272550
0.65 0.10 0.388043
0.65 0.15 0.480672
0.65 0.20 0.569462
0.65 0.25 0.652229
0.65 0.30 0.725833
0.65 0.35 0.789013
0.65 0.40 0.841839
0.65 0.45 0.884995
0.65 0.50 0.919381
0.65 0.55 0.945963
0.65 0.60 0.965742
0.65 0.65 0.979761
0.65 0.70 0.989089
0.65 0.75 0.994802
0.65 0.80 0.997924
0.65 0.85 0.999370
0.65 0.90 0.999883
0.65 0.95 0.999993
0.70 0.05 0.265108
0.70 0.10 0.370444
0.70 0.15 0.462891
0.70 0.20 0.553659
0.70 0.25 0.637886
0.70 0.30 0.712518
0.70 0.35 0.776821
0.70 0.40 0.831122
0.70 0.45 0.876068
0.70 0.50 0.912377
0.70 0.55 0.940807
0.70 0.60 0.962201
0.70 0.65 0.977514
0.70 0.70 0.987793
0.70 0.75 0.994141
0.70 0.80 0.997640
0.70 0.85 0.999276
0.70 0.90 0.999864
0.70 0.95 0.999992
0.75 0.05 0.255460
0.75 0.10 0.352373
0.75 0.15 0.446238
0.75 0.20 0.538574
0.75 0.25 0.623271
0.75 0.30 0.698260
0.75 0.35 0.763488
0.75 0.40 0.819379
0.75 0.45 0.866357
0.75 0.50 0.904831
0.75 0.55 0.935303
0.75 0.60 0.958449
0.75 0.65 0.975142
0.75 0.70 0.986425
0.75 0.75 0.993441
0.75 0.80 0.997337
0.75 0.85 0.999175
0.75 0.90 0.999843
0.75 0.95 0.999991
0.80 0.05 0.242995
0.80 0.10 0.334961
0.80 0.15 0.431110
0.80 0.20 0.523540
0.80 0.25 0.607407
0.80 0.30 0.682292
0.80 0.35 0.748583
0.80 0.40 0.806443
0.80 0.45 0.855840
0.80 0.50 0.896782
0.80 0.55 0.929499
0.80 0.60 0.954518
0.80 0.65 0.972665
0.80 0.70 0.984996
0.80 0.75 0.992706
0.80 0.80 0.997016
0.80 0.85 0.999067
0.80 0.90 0.999820
0.80 0.95 0.999989
0.85 0.05 0.227548
0.85 0.10 0.320011
0.85 0.15 0.416998
0.85 0.20 0.506881
0.85 0.25 0.588866
0.85 0.30 0.663846
0.85 0.35 0.731865
0.85 0.40 0.792353
0.85 0.45 0.844654
0.85 0.50 0.888365
0.85 0.55 0.923490
0.85 0.60 0.950468
0.85 0.65 0.970111
0.85 0.70 0.983516
0.85 0.75 0.991940
0.85 0.80 0.996680
0.85 0.85 0.998952
0.85 0.90 0.999796
0.85 0.95 0.999988
0.90 0.05 0.211547
0.90 0.10 0.308755
0.90 0.15 0.400796
0.90 0.20 0.485644
0.90 0.25 0.566251
0.90 0.30 0.642709
0.90 0.35 0.713672
0.90 0.40 0.777573
0.90 0.45 0.833191
0.90 0.50 0.879845
0.90 0.55 0.917435
0.90 0.60 0.946378
0.90 0.65 0.967518
0.90 0.70 0.982001
0.90 0.75 0.991148
0.90 0.80 0.996328
0.90 0.85 0.998832
0.90 0.90 0.999770
0.90 0.95 0.999986
0.95 0.05 0.205300
0.95 0.10 0.294422
0.95 0.15 0.375326
0.95 0.20 0.457642
0.95 0.25 0.540385
0.95 0.30 0.620630
0.95 0.35 0.695640
0.95 0.40 0.763301
0.95 0.45 0.822212
0.95 0.50 0.871661
0.95 0.55 0.911559
0.95 0.60 0.942355
0.95 0.65 0.964928
0.95 0.70 0.980465
0.95 0.75 0.990335
0.95 0.80 0.995962
0.95 0.85 0.998705
0.95 0.90 0.999742
0.95 0.95 0.999984


==> experiments/prism-benchmarks/polling/poll8/surf-poll8.dat <==
x y z
0.15 1 0.680072
0.15 2 0.718577
0.15 3 0.732905
0.15 4 0.740404
0.15 5 0.745018
0.15 6 0.748145
0.15 7 0.750404
0.15 8 0.752113
0.15 9 0.753450
0.15 10 0.754525
0.15 11 0.755409
0.15 12 0.756148
0.15 13 0.756775
0.15 14 0.757313
0.15 15 0.757781
0.15 16 0.758191
0.15 17 0.758554
0.15 18 0.758876
0.15 19 0.759165
0.30 1 0.617506
0.30 2 0.680072
0.30 3 0.705052
0.30 4 0.718577
0.30 5 0.727071
0.30 6 0.732905
0.30 7 0.737161
0.30 8 0.740404
0.30 9 0.742956
0.30 10 0.745018
0.30 11 0.746719
0.30 12 0.748145
0.30 13 0.749359
0.30 14 0.750404
0.30 15 0.751314
0.30 16 0.752113
0.30 17 0.752820
0.30 18 0.753450
0.30 19 0.754015
0.45 1 0.567623
0.45 2 0.646811
0.45 3 0.680072
0.45 4 0.698563
0.45 5 0.710372
0.45 6 0.718577
0.45 7 0.724613
0.45 8 0.729242
0.45 9 0.732905
0.45 10 0.735876
0.45 11 0.738335
0.45 12 0.740404
0.45 13 0.742168
0.45 14 0.743691
0.45 15 0.745018
0.45 16 0.746186
0.45 17 0.747221
0.45 18 0.748145
0.45 19 0.748975
0.60 1 0.526187
0.60 2 0.617506
0.60 3 0.657406
0.60 4 0.680072
0.60 5 0.694751
0.60 6 0.705052
0.60 7 0.712688
0.60 8 0.718577
0.60 9 0.723259
0.60 10 0.727071
0.60 11 0.730236
0.60 12 0.732905
0.60 13 0.735187
0.60 14 0.737161
0.60 15 0.738885
0.60 16 0.740404
0.60 17 0.741752
0.60 18 0.742956
0.60 19 0.744039
0.75 1 0.490852
0.75 2 0.591307
0.75 3 0.636652
0.75 4 0.662880
0.75 5 0.680072
0.75 6 0.692242
0.75 7 0.701323
0.75 8 0.708363
0.75 9 0.713984
0.75 10 0.718577
0.75 11 0.722401
0.75 12 0.725634
0.75 13 0.728405
0.75 14 0.730805
0.75 15 0.732905
0.75 16 0.734758
0.75 17 0.736405
0.75 18 0.737878
0.75 19 0.739204
0.90 1 0.460166
0.90 2 0.567623
0.90 3 0.617506
0.90 4 0.646811
0.90 5 0.666223
0.90 6 0.680072
0.90 7 0.690466
0.90 8 0.698563
0.90 9 0.705052
0.90 10 0.710372
0.90 11 0.714813
0.90 12 0.718577
0.90 13 0.721808
0.90 14 0.724613
0.90 15 0.727071
0.90 16 0.729242
0.90 17 0.731174
0.90 18 0.732905
0.90 19 0.734464
1.05 1 0.433158
1.05 2 0.546024
1.05 3 0.599736
1.05 4 0.631725
1.05 5 0.653114
1.05 6 0.668478
1.05 7 0.680072
1.05 8 0.689142
1.05 9 0.696438
1.05 10 0.702436
1.05 11 0.707456
1.05 12 0.711720
1.05 13 0.715388
1.05 14 0.718577
1.05 15 0.721375
1.05 16 0.723850
1.05 17 0.726056
1.05 18 0.728033
1.05 19 0.729817
1.20 1 0.409139
1.20 2 0.526187
1.20 3 0.583157
1.20 4 0.617506
1.20 5 0.640666
1.20 6 0.657406
1.20 7 0.670101
1.20 8 0.680072
1.20 9 0.688118
1.20 10 0.694751
1.20 11 0.700315
1.20 12 0.705052
1.20 13 0.709134
1.20 14 0.712688
1.20 15 0.715811
1.20 16 0.718577
1.20 17 0.721044
1.20 18 0.723259
1.20 19 0.725257
1.35 1 0.387603
1.35 2 0.507862
1.35 3 0.567623
1.35 4 0.604060
1.35 5 0.628815
1.35 6 0.646811
1.35 7 0.660519
1.35 8 0.671325
1.35 9 0.680072
1.35 10 0.687301
1.35 11 0.693379
1.35 12 0.698563
1.35 13 0.703037
1.35 14 0.706939
1.35 15 0.710372
1.35 16 0.713416
1.35 17 0.716134
1.35 18 0.718577
1.35 19 0.720783
1.50 1 0.368161
1.50 2 0.490852
1.50 3 0.553013
1.50 4 0.591307
1.50 5 0.617506
1.50 6 0.636652
1.50 7 0.651296
1.50 8 0.662880
1.50 9 0.672282
1.50 10 0.680072
1.50 11 0.686635
1.50 12 0.692242
1.50 13 0.697090
1.50 14 0.701323
1.50 15 0.705052
1.50 16 0.708363
1.50 17 0.711323
1.50 18 0.713984
1.50 19 0.716390
1.65 1 0.350511
1.65 2 0.474997
1.65 3 0.539229
1.65 4 0.579181
1.65 5 0.606692
1.65 6 0.626894
1.65 7 0.642406
1.65 8 0.654715
1.65 9 0.664732
1.65 10 0.673050
1.65 11 0.680072
1.65 12 0.686081
1.65 13 0.691284
1.65 14 0.695834
1.65 15 0.699847
1.65 16 0.703413
1.65 17 0.706605
1.65 18 0.709477
1.65 19 0.712076
1.80 1 0.334409
1.80 2 0.460166
1.80 3 0.526187
1.80 4 0.567623
1.80 5 0.596330
1.80 6 0.617506
1.80 7 0.633825
1.80 8 0.646811
1.80 9 0.657406
1.80 10 0.666223
1.80 11 0.673680
1.80 12 0.680072
1.80 13 0.685614
1.80 14 0.690466
1.80 15 0.694751
1.80 16 0.698563
1.80 17 0.701977
1.80 18 0.705052
1.80 19 0.707837
1.95 1 0.319656
1.95 2 0.446250
1.95 3 0.513815
1.95 4 0.556585
1.95 5 0.586385
1.95 6 0.608462
1.95 7 0.625531
1.95 8 0.639153
1.95 9 0.650293
1.95 10 0.659581
1.95 11 0.667450
1.95 12 0.674206
1.95 13 0.680072
1.95 14 0.685214
1.95 15 0.689759
1.95 16 0.693807
1.95 17 0.697435
1.95 18 0.700707
1.95 19 0.703671
2.10 1 0.306090
2.10 2 0.433158
2.10 3 0.502054
2.10 4 0.546024
2.10 5 0.576825
2.10 6 0.599736
2.10 7 0.617506
2.10 8 0.631725
2.10 9 0.643378
2.10 10 0.653114
2.10 11 0.661375
2.10 12 0.668478
2.10 13 0.674652
2.10 14 0.680072
2.10 15 0.684867
2.10 16 0.689142
2.10 17 0.692977
2.10 18 0.696438
2.10 19 0.699576
2.25 1 0.293574
2.25 2 0.420810
2.25 3 0.490852
2.25 4 0.535902
2.25 5 0.567623
2.25 6 0.591307
2.25 7 0.609734
2.25 8 0.624514
2.25 9 0.636652
2.25 10 0.646811
2.25 11 0.655446
2.25 12 0.662880
2.25 13 0.669350
2.25 14 0.675036
2.25 15 0.680072
2.25 16 0.684565
2.25 17 0.688599
2.25 18 0.692242
2.25 19 0.695548
2.40 1 0.281991
2.40 2 0.409139
2.40 3 0.480162
2.40 4 0.526187
2.40 5 0.558753
2.40 6 0.583157
2.40 7 0.602198
2.40 8 0.617506
2.40 9 0.630104
2.40 10 0.640666
2.40 11 0.649656
2.40 12 0.657406
2.40 13 0.664160
2.40 14 0.670101
2.40 15 0.675368
2.40 16 0.680072
2.40 17 0.684298
2.40 18 0.688118
2.40 19 0.691586
2.55 1 0.271242
2.55 2 0.398087
2.55 3 0.469945
2.55 4 0.516849
2.55 5 0.550193
2.55 6 0.575267
2.55 7 0.594884
2.55 8 0.610692
2.55 9 0.623725
2.55 10 0.634670
2.55 11 0.643999
2.55 12 0.652052
2.55 13 0.659078
2.55 14 0.665263
2.55 15 0.670753
2.55 16 0.675659
2.55 17 0.680072
2.55 18 0.684062
2.55 19 0.687687
2.70 1 0.261242
2.70 2 0.387603
2.70 3 0.460166
2.70 4 0.507862
2.70 5 0.541924
2.70 6 0.567623
2.70 7 0.587781
2.70 8 0.604060
2.70 9 0.617506
2.70 10 0.628815
2.70 11 0.638469
2.70 12 0.646811
2.70 13 0.654098
2.70 14 0.660519
2.70 15 0.666223
2.70 16 0.671325
2.70 17 0.675917
2.70 18 0.680072
2.70 19 0.683850
2.85 1 0.251918
2.85 2 0.377641
2.85 3 0.450793
2.85 4 0.499203
2.85 5 0.533927
2.85 6 0.560209
2.85 7 0.580877
2.85 8 0.597601
2.85 9 0.611440
2.85 10 0.623096
2.85 11 0.633059
2.85 12 0.641680
2.85 13 0.649216
2.85 14 0.655865
2.85 15 0.661775
2.85 16 0.667066
2.85 17 0.671831
2.85 18 0.676146
2.85 19 0.680072



==> experiments/synch/synch-2.dat <==
x y
0.01 0.376289
0.02 0.095802
0.03 0.043700
0.04 0.025416
0.05 0.016937
0.06 0.012325
0.07 0.009544
0.08 0.007740
0.09 0.006506
0.10 0.005628
0.11 0.004982
0.12 0.004494
0.13 0.004120
0.14 0.003827
0.15 0.003595
0.16 0.003409
0.17 0.003259
0.18 0.003138
0.19 0.003039
0.20 0.002959
0.21 0.002894
0.22 0.002841
0.23 0.002799
0.24 0.002765
0.25 0.002739
0.26 0.002720
0.27 0.002706
0.28 0.002697
0.29 0.002692
0.30 0.002691
0.31 0.002694
0.32 0.002700
0.33 0.002709
0.34 0.002720
0.35 0.002734
0.36 0.002751
0.37 0.002769
0.38 0.002790
0.39 0.002813
0.40 0.002838
0.41 0.002865
0.42 0.002895
0.43 0.002926
0.44 0.002959
0.45 0.002995
0.46 0.003032
0.47 0.003072
0.48 0.003114
0.49 0.003159
0.50 0.003206
0.51 0.003256
0.52 0.003308
0.53 0.003363
0.54 0.003422
0.55 0.003483
0.56 0.003548
0.57 0.003617
0.58 0.003689
0.59 0.003766
0.60 0.003847
0.61 0.003933
0.62 0.004024
0.63 0.004120
0.64 0.004223
0.65 0.004332
0.66 0.004448
0.67 0.004572
0.68 0.004704
0.69 0.004846
0.70 0.004998
0.71 0.005162
0.72 0.005339
0.73 0.005530
0.74 0.005736
0.75 0.005961
0.76 0.006206
0.77 0.006475
0.78 0.006769
0.79 0.007095
0.80 0.007455
0.81 0.007857
0.82 0.008308
0.83 0.008816
0.84 0.009393
0.85 0.010054
0.86 0.010819
0.87 0.011712
0.88 0.012770
0.89 0.014039
0.90 0.015589
0.91 0.017523
0.92 0.019999
0.93 0.023277
0.94 0.027806
0.95 0.034445
0.96 0.045038
0.97 0.064354
0.98 0.109098
0.99 0.291605

